Rethinking Positional Encoding in Language Pre-training

In this work, we investigate the positional encoding methods used in language pre-training (e.g., BERT) and identify several problems in the existing formulations. First, we show that in the absolute positional encoding, the addition operation applied on positional embeddings and word embeddings brings mixed correlations between the two heterogeneous information resources. It may bring unnecessary randomness in the attention and further limit the expressiveness of the model. Second, we question whether treating the position of the symbol \texttt{[CLS]} the same as other words is a reasonable design, considering its special role (the representation of the entire sentence) in the downstream tasks. Motivated from above analysis, we propose a new positional encoding method called \textbf{T}ransformer with \textbf{U}ntied \textbf{P}ositional \textbf{E}ncoding (TUPE). In the self-attention module, TUPE computes the word contextual correlation and positional correlation separately with different parameterizations and then adds them together. This design removes the mixed and noisy correlations over heterogeneous embeddings and offers more expressiveness by using different projection matrices. Furthermore, TUPE unties the \texttt{[CLS]} symbol from other positions, making it easier to capture information from all positions. Extensive experiments and ablation studies on GLUE benchmark demonstrate the effectiveness of the proposed method. Codes and models are released at https://github.com/guolinke/TUPE.

==> rebuttal.txt <==


To: AnonReviewer4

Thanks very much for supporting our work! 

Figure 5 in the appendix is exactly the qualitative analysis of the original model that you expect to have. From the second and third sub-figures, we can see that the correlations between a word and a position are not strong since the values in the figures look uniform. Furthermore, in all the figures, the values in the first row/column are the correlations related to the [CLS] token. It can be seen that the [CLS] token embedding has special patterns in the word-word correlation matrix (sub-figure 1), but the [CLS] positional embedding does not have such patterns (sub-figure 4). Both statistics support our intuition.

Our implementation is based on fairseq, which doesn't officially support SQuAD/SWAG. We have been working on implementing SQuAD on fairseq on our own and will update the results once they are ready. We also tried TUPE on some question-answering matching tasks (binary ranking) and observed consistent improvements.


To AnonReviewer3:

Thanks very much for supporting our work! In the appendix section, we have provided more experimental results using TUPE to ELECTRA and BERT-large (See Table 4). From the results, we can see that our method consistently improves the backbone models, suggesting that TUPE can be combined with different pre-training methods broadly.

To AnonReviewer1: 

Thanks very much for supporting our work! 

Regarding your questions, first, we did use the same seeds for all the models during pre-training and fine-tuning. During fine-tuning, we use five seeds {1,2,3,4,5} for each pre-trained model and report the average performance. 

Second, in the appendix section, we have provided more experimental results using TUPE to the recent ELECTRA model (See Table 4) and BERT-large (See Table 3). From the results, we can see that our method consistently improves the backbone models, suggesting that TUPE can be combined with different pre-training methods broadly. Note that in our baseline models, we have already applied the suggestions in the #RoBERTa# paper for pre-training (See Appendix B, pre-training paragraph). We just called the baselines generally as #BERT# in the paper. 




To AnonReviewer2:

Thanks very much for supporting our work and kind suggestions! We answer each of your questions below.

1. Clarification of "without specific context there is little evidence that a word has a strong correlation to where it appears in the sentence"

Thanks for the question. We made more discussions in an early version of the paper but removed them due to the paper length limit. We provide more explanation below.

In BERT and recently developed advanced methods such as RoBERTa, sentences are patched in a random way, making the word and position have weaker correlations. In detail, during pre-training, each input contains multiple sentences that are not required to be "contiguous" strictly (See the negative sampling of sentences for the next sentence prediction task in BERT and the full-sentence mode in RoBERTa). Such a strategy is shown to be more efficient and effective. This data pre-processing strategy is also applied to multi-lingual data corpus and works well for multiple languages.

It can be easily seen that due to the random process of batching, the same sentence can appear at either the early or late part of the input sequence in different epochs, so do the words. 

We will make a better statement in the rebuttal version of the submission.

2. Regarding the visualization details and interpretation

The visualization (figure 5) is provided for the four correlations in Equation (6). See the caption of figure 5. That being said, we visualize the four terms in the first attention layer in a well-trained BERT model. The phenomenon is similar across all attention heads. 

For deeper layers, it is hard to make such a visualization correctly as each layer takes multiple non-linear transforms to the input (word embedding+positional embedding). It is impossible to well separate the semantic signals from the positional signals and compare different types of correlations. 

We guess the pattern is likely to be learned from the language data as all the Transformer parameters are randomly initialized at the beginning without any specific bias. 

3. Regarding the comparison between BERT-A^d against TUPE-A^{tie-cls}

Thanks for the careful review. We agree that the improvement (0.17) seems not significant. But this experimental result shows that the two terms in the middle *might be useless* as additionally using them in the attention (BERT-A^d) does not affect the final performance much (compared to TUPE-A^{tie-cls}). Furthermore, we also want to highlight that BERT-A^d is computationally inefficient as it has to compute the two correlation terms in the middle in every layer, while TUPE doesn't need these.

We will make a better statement in the rebuttal version of the submission.


4. Additional experiments on (a) a TUPE which uses positional encoding only at the first layer  and (b) a BERT model that uses absolute positional encodings at every layer

We empirically find that our proposed absolute positional encoding should be used in each layer, like relative positional encoding. Only using it in the first layer and removing it in the upper layer (your experiment (a)) hurts the performance. We think this result is reasonable as our proposed absolute positional encoding acts like a bias term directly in the attention model. Removing this proper bias in upper layers makes the model worse.

BERT-A^d is already close to your experiment (b) as we explicitly use absolute positional encodings at every layer (but with different projection matrices for word and position). Before this submission, we tried the simple per-layer absolute positional encodings in BERT, and it has slight improvements (worse than BERT-A^d).




